Density dependent speed of sound and its consequences in neutron stars

We introduce a parametrized density-dependent speed of sound and construct an ensemble of equations of state for neutron stars which are found to closely resemble the realistic equations of state calculated using relativistic mean field theory. We show that each of these parameters display an unique feature relevant to the properties of the compact stars. The emergence of special points in the Mass-Radius plot is a significant outcome for neutron stars which is more commonly seen in case of hybrid stars. We have also shown that the curvature term in the speed of sound changes its sign for these hadronic equations of state without the matter reaching the conformal limit or undergoing any phase transition. It is related to the 1st derivative of the energy per nucleon reaching a maximum. We have also examined the detailed behavior of the trace anomaly and polytropic index for RMF models, as well as for a density-dependent parametrized speed of sound. Our analysis demonstrates that the sign of the trace anomaly at high densities is sensitive to the stiffness or softness of the EOS. Different observational constraints from mass-radius and tidal deformability can restrict the range of parameters in the proposed speed of sound model.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



